Parallel Programming for FPGAs

This book focuses on the use of algorithmic high-level synthesis (HLS) to build application-specific FPGA systems. Our goal is to give the reader an appreciation of the process of creating an optimized hardware design using HLS. Although the details are, of necessity, different from parallel programming for multicore processors or GPUs, many of the fundamental concepts are similar. For example, designers must understand memory hierarchy and bandwidth, spatial and temporal locality of reference, parallelism, and tradeoffs between computation and storage. This book is a practical guide for anyone interested in building FPGA systems. In a university environment, it is appropriate for advanced undergraduate and graduate courses. At the same time, it is also useful for practicing system designers and embedded programmers. The book assumes the reader has a working knowledge of C/C++ and includes a significant amount of sample code. In addition, we assume familiarity with basic computer architecture concepts (pipelining, speedup, Amdahl's Law, etc.). A knowledge of the RTL-based FPGA design flow is helpful, although not required.

==> examples/huffman.random256.txt <==
0033
482d
18c8
678e
4aeb
3d76
2ce0
72b8
695c
5f9a
1653
6dfb
5afb
41c5
26f3
01f5
0bbd
2eb0
12e5
1546
7e91
3916
0f48
00a3
012e
3068
4417
4926
4d10
4dc1
1551
54e8
39bd
2d1c
0757
4dd2
644d
66c5
4295
26b0
7029
5d0d
7a64
7687
4513
1242
3b2f
1e29
6e67
1ade
63d5
6c06
7fa0
7fff
4e4f
3245
221d
2617
6b93
0314
3026
0be5
56b8
073c
012a
75a4
235a
22f8
4b4a
5882
6b40
5d07
3e1c
1a53
5f3c
3c00
3aa8
7987
5f53
0de6
4cb7
3159
5e1e
4dfc
494e
2e4a
1370
1cda
3675
66ce
423a
7ec1
603c
2c45
15ab
542c
3f00
082c
599b
40a7
12eb
7995
1229
73e4
58ba
26d4
36a3
090c
7bc3
577c
13a7
7053
6936
4a8a
1888
16cf
68a3
3cdf
13f3
408a
5dbc
33f4
23d3
48d6
575d
60c9
5c71
3ce0
0fc9
2f1e
6ae0
0488
4237
54e6
3698
0d70
798d
75f9
4661
2c53
3c6b
3009
6c73
2899
3a6b
22d7
7ddb
2628
5ea7
48a6
1920
617c
6b7c
32f0
4027
71fa
038e
7f59
4954
0681
440c
18e1
6bf2
5043
5436
195d
6bd5
0fd3
0e1c
5f28
283d
787e
24a8
2b16
11fe
5ddf
6ade
5aa9
4cde
5fae
2063
1288
003f
07d9
673c
6d2c
1afe
0ed6
46d9
01dd
0e9a
3a37
6052
57dd
4599
097f
37f0
19e3
5927
2534
37ef
1dca
4a01
4435
5082
148b
4091
7b4e
5918
7669
185a
2b0a
16de
7f6b
3a97
7fc8
0c85
500f
0c1f
3811
7745
063d
728c
2529
1d22
627a
349c
19e4
506e
4d5e
39d8
3bbb
4c8f
5148
6d73
6a1f
5002
5c50
4874
300e
17a0
5e7d
4718
73e3
1f20
1839
4d71
5972
4ade
2d01
3f54
0a54
5eda
4e61
4f72
5880


==> images/dft-time-freq.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dft-time-freq.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{691.2552437bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43519844)%
    \put(0,0){\includegraphics[width=\unitlength]{dft-time-freq.pdf}}%
    \put(0.00013562,0.40002692){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Time Domain}}}%
    \put(0.39677634,0.39988451){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Frequency Domain}}}%
    \put(0.46660494,0.30561472){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Re\{X\} = \cos(\omega n)$}}}%
    \put(0.13766377,0.21905407){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x(n)$}}}%
    \put(0.10268608,0.19316325){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{...}}}%
    \put(0.51715655,0.27417529){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{...}}}%
    \put(0.11248469,0.15209639){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{n samples}}}%
    \put(0.49231483,0.23310843){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n/2$ samples}}}%
    \put(0.49770432,0.03545315){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n/2$ samples}}}%
    \put(0.46651453,0.10887116){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Im\{X\} = \sin (\omega n)$}}}%
  \end{picture}%
\endgroup%


==> images/matrix_vector_poor_scaling.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'matrix_vector_poor_scaling.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{482.55814911bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50545814)%
    \put(0,0){\includegraphics[width=\unitlength]{matrix_vector_poor_scaling.pdf}}%
    \put(0.12807749,0.39894901){\makebox(0,0)[rb]{\smash{V\_In[1]}}}%
    \put(0.12807749,0.34092492){\makebox(0,0)[rb]{\smash{V\_In[2]}}}%
    \put(0.12807749,0.28290082){\makebox(0,0)[rb]{\smash{V\_In[3]}}}%
    \put(0.12807749,0.22487673){\makebox(0,0)[rb]{\smash{V\_In[4]}}}%
    \put(0.12807749,0.16685263){\makebox(0,0)[rb]{\smash{V\_In[5]}}}%
    \put(0.12807749,0.10882851){\makebox(0,0)[rb]{\smash{V\_In[6]}}}%
    \put(0.12807749,0.05080441){\makebox(0,0)[rb]{\smash{V\_In[7]}}}%
    \put(0.12770482,0.4568743){\makebox(0,0)[rb]{\smash{V\_In[0]}}}%
    \put(0.22518335,0.4174198){\makebox(0,0)[b]{\smash{M[][0]}}}%
    \put(0.22518335,0.30137156){\makebox(0,0)[b]{\smash{M[][2]}}}%
    \put(0.22518335,0.35939571){\makebox(0,0)[b]{\smash{M[][1]}}}%
    \put(0.22518335,0.24334747){\makebox(0,0)[b]{\smash{M[][3]}}}%
    \put(0.22518335,0.18532338){\makebox(0,0)[b]{\smash{M[][4]}}}%
    \put(0.22518335,0.12729934){\makebox(0,0)[b]{\smash{M[][5]}}}%
    \put(0.22518335,0.06927526){\makebox(0,0)[b]{\smash{M[][6]}}}%
    \put(0.22518335,0.01125117){\makebox(0,0)[b]{\smash{M[][7]}}}%
    \put(0.00336747,0.49003092){\makebox(0,0)[rb]{\smash{i}}}%
    \put(0.41731656,0.38252261){\makebox(0,0)[lb]{\smash{To Adders}}}%
    \put(0.41761467,0.20895519){\makebox(0,0)[lb]{\smash{To Adders}}}%
    \put(0.41782531,0.06728389){\makebox(0,0)[lb]{\smash{To Adders}}}%
    \put(0.76397852,0.25163666){\makebox(0,0)[b]{\smash{M[][0-2]}}}%
    \put(0.76397852,0.13558842){\makebox(0,0)[b]{\smash{M[][6-7]}}}%
    \put(0.76397852,0.19361257){\makebox(0,0)[b]{\smash{M[][3-5]}}}%
    \put(0.65821083,0.32424773){\makebox(0,0)[rb]{\smash{i,j%3}}}%
    \put(0.89902172,0.27348212){\makebox(0,0)[lb]{\smash{To Adders}}}%
    \put(0.90061761,0.21664553){\makebox(0,0)[lb]{\smash{To Adders}}}%
    \put(0.89969814,0.15853719){\makebox(0,0)[lb]{\smash{To Adders}}}%
    \put(0.64163252,0.26622363){\makebox(0,0)[b]{\smash{V\_In[0-2]}}}%
    \put(0.64163252,0.20819954){\makebox(0,0)[b]{\smash{V\_In[3-5]}}}%
    \put(0.64163252,0.15017546){\makebox(0,0)[b]{\smash{V\_In[6-7]}}}%
    \put(0.54216264,0.32424773){\makebox(0,0)[rb]{\smash{j%3}}}%
  \end{picture}%
\endgroup%


==> images/matrix_vector_sequential.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'matrix_vector_sequential.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{266.909385bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51668696)%
    \put(0,0){\includegraphics[width=\unitlength]{matrix_vector_sequential.pdf}}%
    \put(0.0528987,0.49046668){\makebox(0,0)[lb]{\smash{M}}}%
    \put(0.03716302,0.22460806){\makebox(0,0)[lb]{\smash{V\_In}}}%
    \put(0.43488542,0.20437648){\makebox(0,0)[lb]{\smash{*}}}%
    \put(0.7008933,0.21711488){\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.88089357,0.34537264){\makebox(0,0)[lb]{\smash{V\_Out}}}%
  \end{picture}%
\endgroup%

